Early Stellar Flybys are Unlikely: Improved Constraints from Sednoids and Large-$q$ TNOs

Sedna-like objects (a.k.a. sednoids) are transneptunian objects (TNOs) characterized by large semimajor axes and exceptionally high perihelia. Their high-$q$ orbits are detached from the influence of the four giant planets and need extra perturbation to form. One hypothesis posits that close stellar flybys could have perturbed objects from the primordial scattering disk, generating the sednoid population. In this study, we run N-body simulations with different stellar encounter configurations to explore whether such a close stellar flyby can satisfy new constraints identified from sednoid (and detached extreme TNO) observation, including the low-inclination ($i<30^\circ$) profile and primordial orbital alignment. Our results suggest that flybys with field stars are unable to generate a sufficient population, whereas flybys within the birth cluster fail to produce the primordial orbital alignment. To meet the inclination constraint of detached extreme TNOs, flybys have to be either coplanar ($i_\star \sim 0^\circ$) or symmetric about the ecliptic plane ($\omega_\star \sim 0^\circ, i_\star \sim 90^\circ$). After taking into account their occurrence rate at the early stage of the Solar System, we conclude that close-in stellar flybys ($q_\star \le 1000$~au) that satisfy all constraints are unlikely to happen ($\lesssim$5\%). Future discoveries of additional sednoids with precise orbital determinations are crucial to confirm the existence of the low-inclination tendency and the primordial alignment, and to further constrain the early dynamical evolution of the Solar System.

==> datafile2.txt <==
Title: Early Stellar Flybys are Unlikely: Improved Constraints from Sednoids 
       and Large-q TNOs
Authors: Hu Q., Huang Y., Gladman B., Zhu W.
Table: The statistics of all stellar flyby simulations
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  3 F3.1   solMass M*      Stellar mass
   5-  8 F4.1   km/s    vinf    Stellar velocity at infinity
  10- 15 F6.1   AU      q*      Stellar perihelion distance
  17- 21 F5.1   deg     i*      Stellar inclination
  23- 27 F5.1   deg     omega*  Stellar argument of perihelion
  29- 29 I1     ---     con1    Constraint 1: implantation efficiency
  31- 31 I1     ---     con2    Constraint 2: semimajor axis range
  33- 33 I1     ---     con3    Constraint 3: low-inclination fraction
  35- 35 I1     ---     con4    Constraint 4: primordial clustering range
  37- 40 F4.2   ---     eta     Implantation rate
  42- 47 F6.1   AU      a2.5    2.5 percentile of a_sim
  49- 54 F6.1   AU      a97.5   97.5 percentile of a_sim
  56- 59 F4.2   ---     f       Fraction of i < 30 deg sednoids
  61- 66 F6.2   ---     kappa   Kappa from simulation (1)
--------------------------------------------------------------------------------
Note (1): Set to be 0 if there are less than 2 sednoids with i < 30 deg.
--------------------------------------------------------------------------------
0.3  1.0  300.0   0.0   0.0 1 1 0 0 0.20  217.7 1405.7 0.47   0.63 
0.3  1.0  300.0   0.0  45.0 1 1 0 0 0.20  222.5 1411.7 0.47   0.63 
0.3  1.0  300.0   0.0  90.0 1 1 0 0 0.20  216.5 1395.9 0.47   0.69 
0.3  1.0  300.0   0.0 135.0 1 1 0 0 0.20  216.9 1388.9 0.47   0.66 
0.3  1.0  300.0  36.0   0.0 1 1 0 0 0.22  217.4 1383.2 0.39   1.29 
0.3  1.0  300.0  36.0  45.0 1 1 0 0 0.24  223.5 1407.0 0.36   0.97 
0.3  1.0  300.0  36.0  90.0 1 1 0 0 0.24  223.3 1415.2 0.25   0.22 
0.3  1.0  300.0  36.0 135.0 1 1 0 0 0.24  223.4 1416.3 0.25   0.90 
0.3  1.0  300.0  72.0   0.0 1 1 1 0 0.19  224.8 1427.4 0.57   1.97 
0.3  1.0  300.0  72.0  45.0 1 1 0 0 0.23  227.3 1424.1 0.34   1.50 
0.3  1.0  300.0  72.0  90.0 1 1 0 0 0.25  245.3 1417.4 0.16   0.17 
0.3  1.0  300.0  72.0 135.0 1 1 0 0 0.23  237.9 1437.4 0.19   1.81 
0.3  1.0  300.0 108.0   0.0 1 1 1 0 0.18  236.3 1422.8 0.52   2.38 
0.3  1.0  300.0 108.0  45.0 1 1 0 0 0.22  244.1 1421.6 0.21   0.75 
0.3  1.0  300.0 108.0  90.0 1 1 0 0 0.24  239.8 1420.1 0.15   0.85 
0.3  1.0  300.0 108.0 135.0 1 1 0 1 0.22  236.7 1427.2 0.26   3.28 
0.3  1.0  300.0 144.0   0.0 1 1 0 1 0.19  224.5 1415.2 0.28   2.56 
0.3  1.0  300.0 144.0  45.0 1 1 0 0 0.20  234.9 1431.7 0.13   1.52 
0.3  1.0  300.0 144.0  90.0 1 1 0 0 0.20  226.9 1426.7 0.18   1.52 
0.3  1.0  300.0 144.0 135.0 1 1 0 1 0.19  227.5 1402.3 0.25   3.21 
0.3  1.0  300.0 180.0   0.0 1 1 0 0 0.16  223.8 1400.6 0.25   1.77 
0.3  1.0  300.0 180.0  45.0 1 1 0 0 0.16  229.8 1415.2 0.22   2.05 
0.3  1.0  300.0 180.0  90.0 1 1 0 0 0.16  228.2 1408.2 0.22   1.98 
0.3  1.0  300.0 180.0 135.0 1 1 0 0 0.16  228.2 1428.7 0.24   2.15 
0.3  1.0  500.0   0.0   0.0 1 1 1 0 0.17  249.5 1417.1 0.52   0.57 
0.3  1.0  500.0   0.0  45.0 1 1 1 0 0.16  253.6 1404.1 0.52   0.48 
0.3  1.0  500.0   0.0  90.0 1 1 1 0 0.17  239.2 1441.5 0.52   0.61 
0.3  1.0  500.0   0.0 135.0 1 1 1 0 0.17  253.5 1423.6 0.51   0.56 
0.3  1.0  500.0  36.0   0.0 1 0 0 0 0.19  273.0 1418.5 0.40   1.37 
0.3  1.0  500.0  36.0  45.0 1 1 0 0 0.19  252.0 1411.6 0.41   1.02 
0.3  1.0  500.0  36.0  90.0 1 1 0 0 0.18  256.7 1434.6 0.28   0.39 
0.3  1.0  500.0  36.0 135.0 1 1 0 0 0.18  251.9 1445.1 0.27   0.60 
0.3  1.0  500.0  72.0   0.0 1 1 1 0 0.15  254.5 1445.1 0.58   1.79 
0.3  1.0  500.0  72.0  45.0 1 0 0 0 0.18  293.9 1429.4 0.38   1.34 
0.3  1.0  500.0  72.0  90.0 1 0 0 0 0.18  313.0 1428.8 0.22   0.60 
0.3  1.0  500.0  72.0 135.0 1 0 0 0 0.17  272.2 1437.6 0.23   0.70 
0.3  1.0  500.0 108.0   0.0 1 1 1 0 0.14  261.5 1437.9 0.50   2.26 
0.3  1.0  500.0 108.0  45.0 1 0 0 0 0.16  290.2 1445.7 0.23   0.47 
0.3  1.0  500.0 108.0  90.0 1 0 0 0 0.18  331.6 1440.6 0.18   1.08 
0.3  1.0  500.0 108.0 135.0 1 0 0 0 0.16  287.3 1440.0 0.33   2.39 
0.3  1.0  500.0 144.0   0.0 1 0 0 1 0.14  273.6 1432.5 0.23   2.58 
0.3  1.0  500.0 144.0  45.0 1 0 0 0 0.15  277.7 1433.8 0.13   1.37 
0.3  1.0  500.0 144.0  90.0 1 0 0 0 0.15  301.3 1444.2 0.17   2.00 
0.3  1.0  500.0 144.0 135.0 1 0 0 1 0.15  283.6 1423.7 0.25   2.78 
0.3  1.0  500.0 180.0   0.0 1 0 0 0 0.12  273.5 1440.4 0.19   2.11 
0.3  1.0  500.0 180.0  45.0 1 0 0 0 0.12  280.6 1430.6 0.17   2.11 
0.3  1.0  500.0 180.0  90.0 1 0 0 0 0.12  274.1 1440.1 0.19   2.16 
0.3  1.0  500.0 180.0 135.0 1 0 0 0 0.11  279.4 1429.7 0.20   2.30 
0.3  1.0  700.0   0.0   0.0 1 0 1 0 0.13  302.2 1415.1 0.54   0.61 
0.3  1.0  700.0   0.0  45.0 1 0 1 0 0.14  306.4 1434.1 0.53   0.53 
0.3  1.0  700.0   0.0  90.0 1 0 1 0 0.13  291.7 1429.1 0.53   0.40 
0.3  1.0  700.0   0.0 135.0 1 0 1 0 0.13  301.4 1440.0 0.54   0.36 
0.3  1.0  700.0  36.0   0.0 1 0 0 0 0.14  318.7 1428.5 0.37   1.50 
0.3  1.0  700.0  36.0  45.0 1 0 0 0 0.15  324.8 1433.3 0.40   0.99 
0.3  1.0  700.0  36.0  90.0 1 0 0 0 0.14  328.9 1436.5 0.29   0.43 
0.3  1.0  700.0  36.0 135.0 1 0 0 0 0.14  316.9 1437.0 0.26   0.79 
0.3  1.0  700.0  72.0   0.0 1 0 1 0 0.11  303.6 1445.6 0.58   1.55 
0.3  1.0  700.0  72.0  45.0 1 0 0 0 0.14  349.7 1447.1 0.40   1.28 
0.3  1.0  700.0  72.0  90.0 1 0 0 0 0.14  401.3 1456.5 0.25   0.54 
0.3  1.0  700.0  72.0 135.0 1 0 0 0 0.12  338.8 1453.5 0.26   0.51 
0.3  1.0  700.0 108.0   0.0 1 0 1 0 0.10  307.7 1451.6 0.52   1.86 
0.3  1.0  700.0 108.0  45.0 1 0 0 0 0.12  369.4 1461.2 0.24   0.58 
0.3  1.0  700.0 108.0  90.0 1 0 0 0 0.13  421.8 1465.1 0.21   1.32 
0.3  1.0  700.0 108.0 135.0 1 0 0 0 0.12  359.0 1421.5 0.38   2.13 
0.3  1.0  700.0 144.0   0.0 1 0 0 1 0.11  362.3 1447.5 0.19   2.44 
0.3  1.0  700.0 144.0  45.0 1 0 0 0 0.11  358.4 1438.7 0.12   1.54 
0.3  1.0  700.0 144.0  90.0 1 0 0 0 0.11  377.2 1439.7 0.21   1.81 
0.3  1.0  700.0 144.0 135.0 1 0 0 1 0.11  355.4 1457.6 0.27   2.49 
0.3  1.0  700.0 180.0   0.0 1 0 0 0 0.09  349.4 1434.9 0.15   2.19 
0.3  1.0  700.0 180.0  45.0 1 0 0 0 0.08  343.4 1442.0 0.16   2.03 
0.3  1.0  700.0 180.0  90.0 1 0 0 0 0.08  345.1 1436.0 0.15   2.07 
0.3  1.0  700.0 180.0 135.0 1 0 0 1 0.09  332.2 1429.9 0.15   2.41 
0.3  1.0 1000.0   0.0   0.0 1 0 1 0 0.09  407.9 1436.3 0.54   0.73 
0.3  1.0 1000.0   0.0  45.0 1 0 1 0 0.10  401.4 1456.6 0.52   0.67 
0.3  1.0 1000.0   0.0  90.0 1 0 1 0 0.09  415.1 1449.9 0.54   0.36 
0.3  1.0 1000.0   0.0 135.0 1 0 1 0 0.09  406.9 1432.7 0.54   0.62 
0.3  1.0 1000.0  36.0   0.0 1 0 0 0 0.10  427.0 1452.1 0.38   1.39 
0.3  1.0 1000.0  36.0  45.0 1 0 0 0 0.10  435.3 1453.3 0.43   0.90 
0.3  1.0 1000.0  36.0  90.0 1 0 0 0 0.10  440.7 1461.9 0.31   0.60 
0.3  1.0 1000.0  36.0 135.0 1 0 0 0 0.09  412.0 1458.4 0.27   1.08 
0.3  1.0 1000.0  72.0   0.0 1 0 1 0 0.08  410.3 1450.2 0.59   1.46 
0.3  1.0 1000.0  72.0  45.0 1 0 0 0 0.09  472.6 1470.9 0.46   0.97 
0.3  1.0 1000.0  72.0  90.0 1 0 0 0 0.09  525.3 1469.8 0.32   0.86 
0.3  1.0 1000.0  72.0 135.0 1 0 0 0 0.08  399.2 1466.2 0.30   0.53 
0.3  1.0 1000.0 108.0   0.0 1 0 1 0 0.07  394.8 1446.7 0.52   1.54 
0.3  1.0 1000.0 108.0  45.0 1 0 0 0 0.08  447.6 1467.8 0.30   1.05 
0.3  1.0 1000.0 108.0  90.0 1 0 0 0 0.09  543.5 1468.7 0.27   1.41 
0.3  1.0 1000.0 108.0 135.0 1 0 0 0 0.08  489.9 1467.1 0.42   2.08 
0.3  1.0 1000.0 144.0   0.0 1 0 0 0 0.08  410.1 1449.2 0.18   1.85 
0.3  1.0 1000.0 144.0  45.0 1 0 0 0 0.07  443.5 1446.1 0.11   1.69 
0.3  1.0 1000.0 144.0  90.0 1 0 0 0 0.07  486.5 1464.3 0.19   2.29 
0.3  1.0 1000.0 144.0 135.0 1 0 0 0 0.07  472.7 1453.5 0.27   2.25 
0.3  1.0 1000.0 180.0   0.0 1 0 0 0 0.06  443.3 1444.1 0.11   1.98 
0.3  1.0 1000.0 180.0  45.0 1 0 0 0 0.06  443.9 1461.8 0.15   1.45 
0.3  1.0 1000.0 180.0  90.0 1 0 0 0 0.06  438.3 1445.1 0.14   1.36 
0.3  1.0 1000.0 180.0 135.0 1 0 0 0 0.06  439.2 1458.9 0.13   1.32 
0.3  3.0  300.0   0.0   0.0 1 1 0 0 0.17  221.5 1424.3 0.46   0.92 
0.3  3.0  300.0   0.0  45.0 1 1 0 0 0.16  224.4 1430.2 0.46   0.92 
0.3  3.0  300.0   0.0  90.0 1 1 0 0 0.17  218.6 1423.3 0.48   0.88 
0.3  3.0  300.0   0.0 135.0 1 1 0 0 0.17  219.8 1403.7 0.46   0.91 
0.3  3.0  300.0  36.0   0.0 1 1 1 0 0.17  228.0 1439.9 0.55   2.16 
0.3  3.0  300.0  36.0  45.0 1 1 0 0 0.18  229.1 1426.7 0.46   1.73 
0.3  3.0  300.0  36.0  90.0 1 1 0 0 0.18  238.8 1439.5 0.24   1.28 
0.3  3.0  300.0  36.0 135.0 1 1 0 0 0.16  231.9 1448.1 0.26   1.27 
0.3  3.0  300.0  72.0   0.0 1 1 1 1 0.15  233.6 1426.3 0.68   2.43 
0.3  3.0  300.0  72.0  45.0 1 1 0 0 0.20  257.9 1450.6 0.31   2.04 
0.3  3.0  300.0  72.0  90.0 1 0 0 0 0.19  318.4 1447.5 0.14   1.07 
0.3  3.0  300.0  72.0 135.0 1 0 0 0 0.18  266.4 1453.8 0.13   0.94 
0.3  3.0  300.0 108.0   0.0 1 1 1 1 0.14  247.2 1443.8 0.64   2.76 
0.3  3.0  300.0 108.0  45.0 1 0 0 0 0.18  267.3 1429.6 0.12   1.03 
0.3  3.0  300.0 108.0  90.0 1 0 0 0 0.19  313.2 1435.7 0.11   1.35 
0.3  3.0  300.0 108.0 135.0 1 0 0 1 0.18  267.5 1437.9 0.26   3.03 
0.3  3.0  300.0 144.0   0.0 1 1 0 1 0.15  237.2 1434.1 0.46   3.05 
0.3  3.0  300.0 144.0  45.0 1 1 0 0 0.15  230.8 1451.8 0.17   1.90 
0.3  3.0  300.0 144.0  90.0 1 1 0 1 0.15  250.9 1430.9 0.22   2.76 
0.3  3.0  300.0 144.0 135.0 1 1 0 1 0.16  240.9 1418.0 0.39   3.26 
0.3  3.0  300.0 180.0   0.0 1 1 0 0 0.13  230.8 1441.2 0.34   1.82 
0.3  3.0  300.0 180.0  45.0 1 1 0 0 0.14  228.7 1440.1 0.32   1.82 
0.3  3.0  300.0 180.0  90.0 1 1 0 0 0.13  234.7 1429.1 0.32   1.72 
0.3  3.0  300.0 180.0 135.0 1 1 0 0 0.13  229.1 1416.5 0.35   1.83 
0.3  3.0  500.0   0.0   0.0 1 0 0 0 0.11  267.9 1438.6 0.42   0.93 
0.3  3.0  500.0   0.0  45.0 1 0 0 0 0.11  262.8 1446.1 0.45   1.08 
0.3  3.0  500.0   0.0  90.0 1 0 0 0 0.11  262.4 1453.9 0.43   0.98 
0.3  3.0  500.0   0.0 135.0 1 1 0 0 0.11  259.6 1437.6 0.44   1.11 
0.3  3.0  500.0  36.0   0.0 1 0 1 0 0.11  265.7 1439.1 0.52   2.19 
0.3  3.0  500.0  36.0  45.0 1 0 0 0 0.11  284.4 1437.9 0.48   1.80 
0.3  3.0  500.0  36.0  90.0 1 0 0 0 0.10  301.8 1451.9 0.26   1.83 
0.3  3.0  500.0  36.0 135.0 1 0 0 0 0.11  267.9 1451.9 0.27   1.41 
0.3  3.0  500.0  72.0   0.0 1 0 1 0 0.09  270.3 1442.8 0.73   2.08 
0.3  3.0  500.0  72.0  45.0 1 0 0 0 0.11  322.0 1445.2 0.36   1.54 
0.3  3.0  500.0  72.0  90.0 1 0 0 0 0.11  461.7 1464.4 0.14   0.98 
0.3  3.0  500.0  72.0 135.0 1 0 0 0 0.11  302.9 1443.2 0.21   0.88 
0.3  3.0  500.0 108.0   0.0 1 0 1 0 0.09  276.7 1456.2 0.71   2.26 
0.3  3.0  500.0 108.0  45.0 1 0 0 0 0.11  313.8 1462.4 0.18   1.48 
0.3  3.0  500.0 108.0  90.0 1 0 0 0 0.11  451.2 1462.0 0.16   1.90 
0.3  3.0  500.0 108.0 135.0 1 0 0 0 0.11  347.1 1452.7 0.34   2.11 
0.3  3.0  500.0 144.0   0.0 1 0 0 1 0.09  296.4 1436.4 0.44   3.08 
0.3  3.0  500.0 144.0  45.0 1 0 0 0 0.09  303.4 1452.3 0.19   2.17 
0.3  3.0  500.0 144.0  90.0 1 0 0 1 0.09  350.7 1457.7 0.26   3.49 
0.3  3.0  500.0 144.0 135.0 1 0 0 1 0.10  322.0 1449.4 0.43   2.94 
0.3  3.0  500.0 180.0   0.0 1 0 0 0 0.09  297.7 1442.7 0.30   2.39 
0.3  3.0  500.0 180.0  45.0 1 0 0 0 0.09  294.1 1452.8 0.32   1.90 
0.3  3.0  500.0 180.0  90.0 1 0 0 0 0.09  291.0 1455.2 0.31   1.80 
0.3  3.0  500.0 180.0 135.0 1 0 0 0 0.09  318.8 1461.5 0.32   1.85 
0.3  3.0  700.0   0.0   0.0 1 0 0 0 0.07  333.7 1470.1 0.37   1.32 
0.3  3.0  700.0   0.0  45.0 1 0 0 0 0.08  352.3 1464.3 0.40   1.05 
0.3  3.0  700.0   0.0  90.0 1 0 0 0 0.08  337.6 1452.3 0.40   0.99 
0.3  3.0  700.0   0.0 135.0 1 0 0 0 0.08  339.4 1464.4 0.39   1.13 
0.3  3.0  700.0  36.0   0.0 1 0 0 0 0.07  332.6 1460.4 0.46   2.01 
0.3  3.0  700.0  36.0  45.0 1 0 1 0 0.07  362.1 1465.1 0.50   1.53 
0.3  3.0  700.0  36.0  90.0 1 0 0 0 0.06  385.7 1471.7 0.30   2.07 
0.3  3.0  700.0  36.0 135.0 1 0 0 0 0.07  359.8 1463.3 0.32   1.66 
0.3  3.0  700.0  72.0   0.0 1 0 1 0 0.06  322.6 1444.8 0.81   1.84 
0.3  3.0  700.0  72.0  45.0 1 0 0 0 0.07  404.7 1466.7 0.44   1.32 
0.3  3.0  700.0  72.0  90.0 1 0 0 0 0.06  573.5 1475.8 0.17   2.03 
0.3  3.0  700.0  72.0 135.0 1 0 0 0 0.07  404.1 1455.1 0.27   1.35 
0.3  3.0  700.0 108.0   0.0 1 0 1 0 0.05  343.6 1464.5 0.76   2.06 
0.3  3.0  700.0 108.0  45.0 1 0 0 0 0.07  405.3 1474.2 0.24   1.49 
0.3  3.0  700.0 108.0  90.0 1 0 0 0 0.06  565.1 1480.8 0.20   1.97 
0.3  3.0  700.0 108.0 135.0 1 0 0 0 0.07  393.7 1465.3 0.40   2.00 
0.3  3.0  700.0 144.0   0.0 1 0 0 1 0.06  365.4 1443.7 0.39   3.24 
0.3  3.0  700.0 144.0  45.0 1 0 0 0 0.05  396.6 1446.5 0.25   2.27 
0.3  3.0  700.0 144.0  90.0 1 0 0 1 0.05  441.6 1451.1 0.32   3.58 
0.3  3.0  700.0 144.0 135.0 1 0 0 1 0.06  380.0 1450.1 0.46   2.52 
0.3  3.0  700.0 180.0   0.0 1 0 0 0 0.06  372.1 1462.7 0.28   1.84 
0.3  3.0  700.0 180.0  45.0 1 0 0 0 0.06  396.3 1441.3 0.31   1.61 
0.3  3.0  700.0 180.0  90.0 1 0 0 0 0.06  378.5 1445.7 0.29   1.76 
0.3  3.0  700.0 180.0 135.0 1 0 0 0 0.06  369.2 1434.7 0.29   1.81 
0.3  3.0 1000.0   0.0   0.0 0 0 0 0 0.04  441.0 1469.1 0.35   1.92 
0.3  3.0 1000.0   0.0  45.0 0 0 0 0 0.04  459.2 1470.8 0.35   1.65 
0.3  3.0 1000.0   0.0  90.0 0 0 0 0 0.04  484.4 1463.8 0.31   1.36 
0.3  3.0 1000.0   0.0 135.0 0 0 0 0 0.04  480.6 1468.6 0.31   1.78 
0.3  3.0 1000.0  36.0   0.0 0 0 0 0 0.04  429.9 1432.5 0.40   1.61 
0.3  3.0 1000.0  36.0  45.0 0 0 0 0 0.04  488.8 1475.9 0.48   1.27 
0.3  3.0 1000.0  36.0  90.0 0 0 0 1 0.03  515.4 1476.6 0.34   2.77 
0.3  3.0 1000.0  36.0 135.0 0 0 0 0 0.03  471.0 1471.3 0.27   2.12 
0.3  3.0 1000.0  72.0   0.0 0 0 1 0 0.03  415.9 1448.6 0.80   1.51 
0.3  3.0 1000.0  72.0  45.0 0 0 1 0 0.03  499.7 1465.3 0.56   1.11 
0.3  3.0 1000.0  72.0  90.0 0 0 0 1 0.02  726.3 1476.0 0.26   2.63 
0.3  3.0 1000.0  72.0 135.0 0 0 0 0 0.03  533.0 1474.0 0.37   1.51 
0.3  3.0 1000.0 108.0   0.0 0 0 1 0 0.03  417.4 1414.6 0.81   1.65 
0.3  3.0 1000.0 108.0  45.0 0 0 0 0 0.03  505.7 1459.0 0.34   1.82 
0.3  3.0 1000.0 108.0  90.0 0 0 0 0 0.02  715.1 1490.3 0.28   1.90 
0.3  3.0 1000.0 108.0 135.0 0 0 1 0 0.03  510.0 1479.7 0.51   1.58 
0.3  3.0 1000.0 144.0   0.0 0 0 0 0 0.04  474.4 1418.9 0.29   2.19 
0.3  3.0 1000.0 144.0  45.0 0 0 0 1 0.03  511.7 1446.2 0.23   2.77 
0.3  3.0 1000.0 144.0  90.0 0 0 0 1 0.03  562.7 1456.2 0.31   4.87 
0.3  3.0 1000.0 144.0 135.0 0 0 0 0 0.03  511.1 1468.1 0.43   2.26 
0.3  3.0 1000.0 180.0   0.0 0 0 0 0 0.04  482.5 1443.7 0.22   2.34 
0.3  3.0 1000.0 180.0  45.0 0 0 0 0 0.04  496.5 1467.0 0.21   1.83 
0.3  3.0 1000.0 180.0  90.0 0 0 0 0 0.04  482.5 1446.2 0.20   2.16 
0.3  3.0 1000.0 180.0 135.0 0 0 0 0 0.04  491.0 1453.9 0.20   1.81 
0.3 10.0  300.0   0.0   0.0 1 1 1 1 0.06  233.7 1447.7 0.62   3.32 
0.3 10.0  300.0   0.0  45.0 1 1 1 1 0.07  242.1 1447.8 0.63   3.28 
0.3 10.0  300.0   0.0  90.0 1 1 1 1 0.07  231.2 1453.8 0.60   2.73 
0.3 10.0  300.0   0.0 135.0 1 1 1 1 0.07  239.6 1454.3 0.60   3.48 
0.3 10.0  300.0  36.0   0.0 1 1 1 1 0.05  234.0 1458.2 0.76   3.80 
0.3 10.0  300.0  36.0  45.0 1 1 1 1 0.05  252.0 1481.9 0.67   3.47 
0.3 10.0  300.0  36.0  90.0 1 0 0 1 0.05  268.0 1473.3 0.45   4.67 
0.3 10.0  300.0  36.0 135.0 1 1 1 1 0.06  252.4 1456.7 0.52   3.43 
0.3 10.0  300.0  72.0   0.0 0 1 1 1 0.04  216.1 1462.0 0.91   3.52 
0.3 10.0  300.0  72.0  45.0 1 0 0 1 0.06  265.7 1476.8 0.39   2.76 
0.3 10.0  300.0  72.0  90.0 1 0 0 0 0.06  443.9 1474.5 0.09   2.29 
0.3 10.0  300.0  72.0 135.0 1 0 0 0 0.06  268.8 1469.7 0.21   2.20 
0.3 10.0  300.0 108.0   0.0 0 1 1 1 0.04  217.3 1462.8 0.90   3.74 
0.3 10.0  300.0 108.0  45.0 1 0 0 0 0.06  268.8 1460.0 0.23   1.99 
0.3 10.0  300.0 108.0  90.0 1 0 0 1 0.06  399.6 1474.3 0.10   2.69 
0.3 10.0  300.0 108.0 135.0 1 0 0 1 0.05  308.9 1472.1 0.36   3.41 
0.3 10.0  300.0 144.0   0.0 0 1 1 1 0.05  221.8 1464.3 0.77   4.90 
0.3 10.0  300.0 144.0  45.0 1 1 1 1 0.06  241.8 1457.9 0.54   3.59 
0.3 10.0  300.0 144.0  90.0 1 0 0 1 0.05  324.5 1462.5 0.44   5.96 
0.3 10.0  300.0 144.0 135.0 0 1 1 1 0.05  247.8 1478.0 0.67   4.30 
0.3 10.0  300.0 180.0   0.0 1 1 1 1 0.06  232.3 1444.0 0.61   3.75 
0.3 10.0  300.0 180.0  45.0 1 1 1 1 0.06  239.1 1461.0 0.64   3.35 
0.3 10.0  300.0 180.0  90.0 1 1 1 1 0.06  240.1 1442.5 0.59   3.69 
0.3 10.0  300.0 180.0 135.0 1 1 1 1 0.06  235.6 1447.7 0.63   3.65 
0.3 10.0  500.0   0.0   0.0 0 0 1 1 0.03  312.4 1449.4 0.52   4.38 
0.3 10.0  500.0   0.0  45.0 0 0 1 1 0.03  312.3 1442.5 0.53   3.35 
0.3 10.0  500.0   0.0  90.0 0 0 0 1 0.03  310.6 1432.7 0.50   4.14 
0.3 10.0  500.0   0.0 135.0 0 0 0 1 0.03  301.5 1480.1 0.50   3.31 
0.3 10.0  500.0  36.0   0.0 0 0 1 1 0.02  306.6 1478.9 0.67   4.57 
0.3 10.0  500.0  36.0  45.0 0 0 1 1 0.02  336.8 1486.0 0.64   2.74 
0.3 10.0  500.0  36.0  90.0 0 0 1 1 0.02  382.4 1492.2 0.58   5.01 
0.3 10.0  500.0  36.0 135.0 0 0 0 1 0.03  333.9 1481.6 0.50   5.69 
0.3 10.0  500.0  72.0   0.0 0 0 1 1 0.02  281.4 1478.8 0.91   2.81 
0.3 10.0  500.0  72.0  45.0 0 0 1 0 0.02  335.0 1466.5 0.58   1.86 
0.3 10.0  500.0  72.0  90.0 0 0 0 1 0.01  535.0 1477.0 0.27   3.59 
0.3 10.0  500.0  72.0 135.0 0 0 0 0 0.02  389.0 1472.2 0.35   2.24 
0.3 10.0  500.0 108.0   0.0 0 0 1 1 0.02  297.3 1481.4 0.86   2.88 
0.3 10.0  500.0 108.0  45.0 0 0 0 0 0.02  343.7 1475.5 0.37   2.34 
0.3 10.0  500.0 108.0  90.0 0 0 0 0 0.01  604.3 1496.1 0.21   1.53 
0.3 10.0  500.0 108.0 135.0 0 0 1 0 0.02  365.9 1460.9 0.58   1.82 
0.3 10.0  500.0 144.0   0.0 0 0 1 1 0.02  293.8 1479.2 0.59   5.56 
0.3 10.0  500.0 144.0  45.0 0 0 1 1 0.02  319.0 1477.9 0.53   6.15 
0.3 10.0  500.0 144.0  90.0 0 0 1 1 0.02  394.0 1467.7 0.55   7.00 
0.3 10.0  500.0 144.0 135.0 0 0 1 1 0.02  338.9 1467.4 0.62   2.75 
0.3 10.0  500.0 180.0   0.0 0 0 1 1 0.03  327.1 1464.2 0.51   5.07 
0.3 10.0  500.0 180.0  45.0 0 0 1 1 0.03  320.4 1469.4 0.52   4.07 
0.3 10.0  500.0 180.0  90.0 0 0 0 1 0.03  319.8 1439.7 0.49   4.12 
0.3 10.0  500.0 180.0 135.0 0 0 0 1 0.03  312.1 1444.0 0.50   3.57 
0.3 10.0  700.0   0.0   0.0 0 0 0 1 0.02  395.6 1474.7 0.40   5.18 
0.3 10.0  700.0   0.0  45.0 0 0 0 1 0.02  410.3 1447.8 0.45   4.57 
0.3 10.0  700.0   0.0  90.0 0 0 0 1 0.02  399.2 1480.9 0.38   4.12 
0.3 10.0  700.0   0.0 135.0 0 0 0 1 0.02  411.7 1459.9 0.44   3.58 
0.3 10.0  700.0  36.0   0.0 0 0 0 1 0.01  390.9 1477.4 0.48   2.82 
0.3 10.0  700.0  36.0  45.0 0 0 0 0 0.01  461.0 1478.1 0.50   1.78 
0.3 10.0  700.0  36.0  90.0 0 0 1 1 0.01  493.8 1481.7 0.61   4.94 
0.3 10.0  700.0  36.0 135.0 0 0 0 1 0.01  397.6 1472.0 0.42  12.19 
0.3 10.0  700.0  72.0   0.0 0 0 1 0 0.01  361.0 1471.1 0.80   1.70 
0.3 10.0  700.0  72.0  45.0 0 0 1 0 0.01  433.4 1450.1 0.51   2.21 
0.3 10.0  700.0  72.0  90.0 0 0 1 1 0.00  629.0 1475.7 0.54   3.22 
0.3 10.0  700.0  72.0 135.0 0 0 0 1 0.01  430.5 1460.5 0.48   7.89 
0.3 10.0  700.0 108.0   0.0 0 0 1 0 0.01  382.2 1482.6 0.85   1.95 
0.3 10.0  700.0 108.0  45.0 0 0 0 1 0.01  420.9 1482.4 0.44   5.95 
0.3 10.0  700.0 108.0  90.0 0 0 0 0 0.00  596.1 1435.5 0.47   1.14 
0.3 10.0  700.0 108.0 135.0 0 0 0 0 0.01  435.6 1493.3 0.48   2.40 
0.3 10.0  700.0 144.0   0.0 0 0 0 1 0.01  372.4 1477.6 0.46   2.77 
0.3 10.0  700.0 144.0  45.0 0 0 1 1 0.01  431.9 1452.1 0.55  12.09 
0.3 10.0  700.0 144.0  90.0 0 0 1 1 0.01  513.9 1466.0 0.61   7.34 
0.3 10.0  700.0 144.0 135.0 0 0 0 0 0.01  428.7 1453.3 0.45   2.14 
0.3 10.0  700.0 180.0   0.0 0 0 0 1 0.02  413.5 1431.3 0.40   4.58 
0.3 10.0  700.0 180.0  45.0 0 0 0 1 0.02  412.4 1458.6 0.39   5.64 
0.3 10.0  700.0 180.0  90.0 0 0 0 1 0.02  436.4 1414.7 0.46   5.06 
0.3 10.0  700.0 180.0 135.0 0 0 0 1 0.02  407.7 1442.3 0.41   4.65 
0.3 10.0 1000.0   0.0   0.0 0 0 0 1 0.01  554.3 1467.4 0.28   5.35 
0.3 10.0 1000.0   0.0  45.0 0 0 0 1 0.01  574.6 1470.6 0.40   3.79 
0.3 10.0 1000.0   0.0  90.0 0 0 0 1 0.01  541.0 1468.9 0.33   4.29 
0.3 10.0 1000.0   0.0 135.0 0 0 0 1 0.01  535.4 1477.4 0.36   3.61 
0.3 10.0 1000.0  36.0   0.0 0 0 0 1 0.00  530.7 1471.0 0.33   5.97 
0.3 10.0 1000.0  36.0  45.0 0 0 0 1 0.00  652.0 1464.4 0.39   4.29 
0.3 10.0 1000.0  36.0  90.0 0 0 0 1 0.00  596.2 1440.9 0.40   2.80 
0.3 10.0 1000.0  36.0 135.0 0 0 0 1 0.01  579.3 1458.4 0.45  28.84 
0.3 10.0 1000.0  72.0   0.0 0 0 1 1 0.00  535.4 1162.2 0.90  14.71 
0.3 10.0 1000.0  72.0  45.0 0 0 1 1 0.00  597.5 1460.3 0.60  18.50 
0.3 10.0 1000.0  72.0  90.0 0 0 1 0 0.00  680.9 1437.2 0.80 119.19 
0.3 10.0 1000.0  72.0 135.0 0 0 1 1 0.00  688.0 1446.7 0.52  18.34 
0.3 10.0 1000.0 108.0   0.0 0 0 1 1 0.00  521.2 1393.6 0.72   8.99 
0.3 10.0 1000.0 108.0  45.0 0 0 1 1 0.01  549.9 1442.7 0.61  16.76 
0.3 10.0 1000.0 108.0  90.0 0 0 0 0 0.00  810.7 1438.3 0.18   1.14 
0.3 10.0 1000.0 108.0 135.0 0 0 1 1 0.00  648.8 1416.8 0.57  18.50 
0.3 10.0 1000.0 144.0   0.0 0 0 0 1 0.01  517.7 1466.5 0.28   5.14 
0.3 10.0 1000.0 144.0  45.0 0 0 0 1 0.01  592.5 1476.0 0.40  20.73 
0.3 10.0 1000.0 144.0  90.0 0 0 0 1 0.00  719.0 1456.2 0.38   4.32 
0.3 10.0 1000.0 144.0 135.0 0 0 0 1 0.00  569.1 1491.5 0.26   4.26 
0.3 10.0 1000.0 180.0   0.0 0 0 0 1 0.01  562.6 1471.5 0.27   5.38 
0.3 10.0 1000.0 180.0  45.0 0 0 0 1 0.01  549.6 1480.0 0.27   3.04 
0.3 10.0 1000.0 180.0  90.0 0 0 0 1 0.01  569.3 1470.7 0.29   4.12 
0.3 10.0 1000.0 180.0 135.0 0 0 0 1 0.01  569.5 1424.6 0.28   3.24 
0.3 30.0  300.0   0.0   0.0 0 1 1 1 0.01  227.4 1431.9 0.64   9.73 
0.3 30.0  300.0   0.0  45.0 0 1 1 1 0.01  216.4 1429.3 0.65   4.22 
0.3 30.0  300.0   0.0  90.0 0 1 1 1 0.01  216.2 1456.7 0.56   5.76 
0.3 30.0  300.0   0.0 135.0 0 1 1 1 0.01  245.0 1458.4 0.55   4.47 
0.3 30.0  300.0  36.0   0.0 0 1 0 1 0.00  208.2 1431.8 0.35   5.00 
0.3 30.0  300.0  36.0  45.0 0 0 1 0 0.00  263.7 1415.4 0.59   1.84 
0.3 30.0  300.0  36.0  90.0 0 0 1 1 0.00  460.3 1476.1 0.56   8.24 
0.3 30.0  300.0  36.0 135.0 0 1 1 1 0.00  243.1 1467.7 0.56  24.66 
0.3 30.0  300.0  72.0   0.0 0 1 1 0 0.00  212.7 1435.5 0.88   2.05 
0.3 30.0  300.0  72.0  45.0 0 1 1 0 0.00  233.1 1468.9 0.67   1.87 
0.3 30.0  300.0  72.0  90.0 0 0 1 0 0.00  495.2 1453.9 0.52   1.74 
0.3 30.0  300.0  72.0 135.0 0 1 0 1 0.00  242.7 1406.8 0.45   4.16 
0.3 30.0  300.0 108.0   0.0 0 1 1 0 0.00  213.0 1432.0 0.77   2.05 
0.3 30.0  300.0 108.0  45.0 0 1 0 1 0.00  227.1 1431.5 0.46   8.66 
0.3 30.0  300.0 108.0  90.0 0 0 0 0 0.00  408.9 1408.6 0.39   1.33 
0.3 30.0  300.0 108.0 135.0 0 1 1 1 0.00  246.5 1418.5 0.79   5.46 
0.3 30.0  300.0 144.0   0.0 0 1 0 1 0.00  220.6 1426.5 0.38   4.29 
0.3 30.0  300.0 144.0  45.0 0 1 1 1 0.00  227.2 1473.2 0.60   9.61 
0.3 30.0  300.0 144.0  90.0 0 0 1 1 0.00  282.5 1486.1 0.69   8.98 
0.3 30.0  300.0 144.0 135.0 0 1 1 0 0.00  224.7 1490.6 0.52   1.86 
0.3 30.0  300.0 180.0   0.0 0 1 1 1 0.01  238.5 1430.6 0.67   7.25 
0.3 30.0  300.0 180.0  45.0 0 1 1 1 0.01  226.9 1435.6 0.65   4.87 
0.3 30.0  300.0 180.0  90.0 0 1 1 1 0.01  245.4 1482.8 0.61   5.85 
0.3 30.0  300.0 180.0 135.0 0 1 1 1 0.01  224.6 1487.0 0.57   5.62 
0.3 30.0  500.0   0.0   0.0 0 0 0 1 0.00  340.6 1435.4 0.39   6.61 
0.3 30.0  500.0   0.0  45.0 0 0 0 1 0.00  290.8 1376.8 0.38  10.56 
0.3 30.0  500.0   0.0  90.0 0 0 0 0 0.00  336.6 1346.8 0.40   1.91 
0.3 30.0  500.0   0.0 135.0 0 0 0 0 0.00  324.4 1387.4 0.48   2.00 
0.3 30.0  500.0  36.0   0.0 0 0 0 0 0.00  289.9  863.1 0.00   0.00 
0.3 30.0  500.0  36.0  45.0 0 0 0 0 0.00  382.0 1258.1 0.00   0.00 
0.3 30.0  500.0  36.0  90.0 0 0 0 1 0.00  339.2 1435.0 0.50   3.13 
0.3 30.0  500.0  36.0 135.0 0 0 0 1 0.00  512.4 1447.4 0.36  23.21 
0.3 30.0  500.0  72.0   0.0 0 0 1 1 0.00  289.9  674.9 0.71   9.90 
0.3 30.0  500.0  72.0  45.0 0 0 1 1 0.00  351.8  922.9 0.71  27.31 
0.3 30.0  500.0  72.0  90.0 0 0 0 0 0.00  548.4 1237.8 0.25   0.00 
0.3 30.0  500.0  72.0 135.0 0 0 0 1 0.00  341.5 1439.0 0.50  13.93 
0.3 30.0  500.0 108.0   0.0 0 0 1 1 0.00  287.8 1132.6 0.83   9.26 
0.3 30.0  500.0 108.0  45.0 0 0 0 1 0.00  430.6  798.6 0.40  47.33 
0.3 30.0  500.0 108.0  90.0 0 0 0 0 0.00  581.7 1423.2 0.43   1.25 
0.3 30.0  500.0 108.0 135.0 0 0 1 1 0.00  332.6 1030.7 0.67   5.42 
0.3 30.0  500.0 144.0   0.0 0 0 0 0 0.00  305.7  876.8 0.00   0.00 
0.3 30.0  500.0 144.0  45.0 0 0 1 1 0.00  402.0 1262.7 0.77  23.12 
0.3 30.0  500.0 144.0  90.0 0 0 0 1 0.00  602.3 1440.8 0.47   4.36 
0.3 30.0  500.0 144.0 135.0 0 0 0 1 0.00  356.4 1357.0 0.36   2.55 
0.3 30.0  500.0 180.0   0.0 0 0 0 1 0.00  357.8 1161.2 0.39  41.27 
0.3 30.0  500.0 180.0  45.0 0 0 0 0 0.00  315.6 1392.1 0.39   2.03 
0.3 30.0  500.0 180.0  90.0 0 0 1 1 0.00  397.3 1442.3 0.61   2.54 
0.3 30.0  500.0 180.0 135.0 0 0 0 1 0.00  310.2 1409.8 0.40   3.53 
0.3 30.0  700.0   0.0   0.0 0 0 0 1 0.00  431.2 1339.5 0.33   5.93 
0.3 30.0  700.0   0.0  45.0 0 0 0 1 0.00  396.4 1475.7 0.30   4.78 
0.3 30.0  700.0   0.0  90.0 0 0 0 1 0.00  414.4 1404.4 0.37   4.59 
0.3 30.0  700.0   0.0 135.0 0 0 0 1 0.00  418.7 1359.0 0.29   4.02 
0.3 30.0  700.0  36.0   0.0 0 0 0 0 0.00  456.2 1036.5 0.12   0.00 
0.3 30.0  700.0  36.0  45.0 0 0 0 1 0.00  447.6 1377.8 0.36   9.56 
0.3 30.0  700.0  36.0  90.0 0 0 0 0 0.00  492.1 1450.0 0.50   1.64 
0.3 30.0  700.0  36.0 135.0 0 0 0 1 0.00  416.0 1342.3 0.42  11.83 
0.3 30.0  700.0  72.0   0.0 0 0 1 1 0.00  454.6 1074.1 0.67   3.51 
0.3 30.0  700.0  72.0  45.0 0 0 0 0 0.00  661.4 1408.9 0.20   0.00 
0.3 30.0  700.0  72.0  90.0 0 0 1 0 0.00 1210.3 1210.3 1.00   0.00 
0.3 30.0  700.0  72.0 135.0 0 0 1 1 0.00  649.5 1468.0 0.60   5.55 
0.3 30.0  700.0 108.0   0.0 0 0 1 0 0.00  445.9  445.9 1.00   0.00 
0.3 30.0  700.0 108.0  45.0 0 0 0 1 0.00  446.4 1069.2 0.50  20.10 
0.3 30.0  700.0 108.0  90.0 0 0 0 0 0.00 1032.9 1275.4 0.33   0.00 
0.3 30.0  700.0 108.0 135.0 0 0 1 1 0.00  534.0  693.7 1.00  31.63 
0.3 30.0  700.0 144.0   0.0 0 0 1 1 0.00  452.4  767.6 0.80  16.35 
0.3 30.0  700.0 144.0  45.0 0 0 0 1 0.00  409.8 1338.7 0.31   9.47 
0.3 30.0  700.0 144.0  90.0 0 0 1 0 0.00  966.6 1444.7 0.56   1.32 
0.3 30.0  700.0 144.0 135.0 0 0 0 1 0.00  441.2 1382.7 0.50  19.09 
0.3 30.0  700.0 180.0   0.0 0 0 0 1 0.00  500.4 1301.1 0.40   5.28 
0.3 30.0  700.0 180.0  45.0 0 0 0 1 0.00  527.4 1418.6 0.27   3.78 
0.3 30.0  700.0 180.0  90.0 0 0 0 0 0.00  408.3 1313.4 0.37   1.45 
0.3 30.0  700.0 180.0 135.0 0 0 0 1 0.00  435.4 1438.8 0.27   2.52 
0.3 30.0 1000.0   0.0   0.0 0 0 0 1 0.00  591.2 1431.5 0.24  10.07 
0.3 30.0 1000.0   0.0  45.0 0 0 0 1 0.00  573.4 1466.3 0.23   5.68 
0.3 30.0 1000.0   0.0  90.0 0 0 0 1 0.00  586.3 1322.1 0.14   3.65 
0.3 30.0 1000.0   0.0 135.0 0 0 0 0 0.00  645.2 1424.1 0.36   2.18 
0.3 30.0 1000.0  36.0   0.0 0 0 0 0 0.00  627.3  706.1 0.25   0.00 
0.3 30.0 1000.0  36.0  45.0 0 0 0 0 0.00  651.9 1401.5 0.40 104.47 
0.3 30.0 1000.0  36.0  90.0 0 0 0 0 0.00  714.0 1466.9 0.00   0.00 
0.3 30.0 1000.0  36.0 135.0 0 0 0 1 0.00  670.8 1333.9 0.38  58.70 
0.3 30.0 1000.0  72.0   0.0 0 0 1 1 0.00  634.1 1037.6 0.80  10.93 
0.3 30.0 1000.0  72.0  45.0 0 0 1 1 0.00  567.8 1290.2 0.62  25.64 
0.3 30.0 1000.0  72.0  90.0 0 0 0 0 0.00 1042.9 1217.2 0.50   0.00 
0.3 30.0 1000.0  72.0 135.0 0 0 1 1 0.00  828.2  905.8 0.75  22.59 
0.3 30.0 1000.0 108.0   0.0 0 0 0 0 0.00  613.4 1345.3 0.25   0.00 
0.3 30.0 1000.0 108.0  45.0 0 0 0 0 0.00  738.6 1363.3 0.40 619.96 
0.3 30.0 1000.0 108.0  90.0 0 0 0 0 0.00 1123.7 1123.7 0.00   0.00 
0.3 30.0 1000.0 108.0 135.0 0 0 1 1 0.00  606.5 1021.8 0.80  21.82 
0.3 30.0 1000.0 144.0   0.0 0 0 0 1 0.00  646.2  859.7 0.40  23.95 
0.3 30.0 1000.0 144.0  45.0 0 0 0 1 0.00  758.1 1465.3 0.40  87.65 
0.3 30.0 1000.0 144.0  90.0 0 0 1 1 0.00  837.9 1484.9 0.75   3.91 
0.3 30.0 1000.0 144.0 135.0 0 0 0 0 0.00  575.4 1370.8 0.17   0.00 
0.3 30.0 1000.0 180.0   0.0 0 0 0 1 0.00  591.1 1301.9 0.30   3.13 
0.3 30.0 1000.0 180.0  45.0 0 0 0 1 0.00  607.6 1213.6 0.33   5.17 
0.3 30.0 1000.0 180.0  90.0 0 0 0 0 0.00  740.6 1410.1 0.00   0.00 
0.3 30.0 1000.0 180.0 135.0 0 0 0 1 0.00  554.5 1386.7 0.20   3.12 
1.0  1.0  300.0   0.0   0.0 1 1 1 0 0.21  207.5 1304.3 0.63   0.92 
1.0  1.0  300.0   0.0  45.0 1 1 1 0 0.21  210.4 1328.0 0.61   1.09 
1.0  1.0  300.0   0.0  90.0 1 1 1 0 0.22  209.3 1324.9 0.63   1.04 
1.0  1.0  300.0   0.0 135.0 1 1 1 0 0.21  209.2 1308.1 0.64   1.06 
1.0  1.0  300.0  36.0   0.0 1 1 0 0 0.23  212.7 1330.6 0.43   1.26 
1.0  1.0  300.0  36.0  45.0 1 1 0 0 0.24  210.7 1355.7 0.36   1.11 
1.0  1.0  300.0  36.0  90.0 1 1 0 0 0.24  210.1 1308.5 0.26   0.43 
1.0  1.0  300.0  36.0 135.0 1 1 0 0 0.24  207.4 1388.2 0.31   1.08 
1.0  1.0  300.0  72.0   0.0 1 1 0 0 0.22  213.8 1342.0 0.35   0.91 
1.0  1.0  300.0  72.0  45.0 1 1 0 0 0.24  213.6 1361.6 0.25   1.19 
1.0  1.0  300.0  72.0  90.0 1 1 0 0 0.24  209.8 1347.8 0.11   0.44 
1.0  1.0  300.0  72.0 135.0 1 1 0 0 0.21  209.1 1353.8 0.15   2.34 
1.0  1.0  300.0 108.0   0.0 1 1 0 0 0.19  210.0 1363.8 0.25   0.99 
1.0  1.0  300.0 108.0  45.0 1 1 0 0 0.21  216.0 1342.3 0.15   1.24 
1.0  1.0  300.0 108.0  90.0 1 1 0 0 0.22  212.5 1325.8 0.07   0.72 
1.0  1.0  300.0 108.0 135.0 1 1 0 0 0.18  207.9 1390.4 0.15   1.05 
1.0  1.0  300.0 144.0   0.0 1 1 0 0 0.19  210.8 1383.8 0.06   1.75 
1.0  1.0  300.0 144.0  45.0 1 1 0 1 0.20  212.4 1347.5 0.07   3.84 
1.0  1.0  300.0 144.0  90.0 1 1 0 0 0.20  209.8 1346.6 0.07   1.85 
1.0  1.0  300.0 144.0 135.0 1 1 0 0 0.18  212.7 1362.3 0.05   0.32 
1.0  1.0  300.0 180.0   0.0 1 1 0 1 0.14  213.0 1362.7 0.14   3.16 
1.0  1.0  300.0 180.0  45.0 1 1 0 1 0.14  214.4 1351.0 0.15   2.93 
1.0  1.0  300.0 180.0  90.0 1 1 0 1 0.14  218.9 1357.5 0.13   3.25 
1.0  1.0  300.0 180.0 135.0 1 1 0 1 0.14  216.8 1338.8 0.14   3.20 
1.0  1.0  500.0   0.0   0.0 1 1 1 0 0.21  231.4 1378.8 0.65   1.08 
1.0  1.0  500.0   0.0  45.0 1 1 1 0 0.21  230.1 1364.6 0.64   1.17 
1.0  1.0  500.0   0.0  90.0 1 1 1 0 0.21  226.4 1361.9 0.66   1.12 
1.0  1.0  500.0   0.0 135.0 1 1 1 0 0.20  228.1 1387.1 0.65   1.05 
1.0  1.0  500.0  36.0   0.0 1 1 0 0 0.23  217.3 1392.5 0.41   1.40 
1.0  1.0  500.0  36.0  45.0 1 1 0 0 0.24  222.9 1360.4 0.39   1.28 
1.0  1.0  500.0  36.0  90.0 1 1 0 0 0.24  227.8 1362.2 0.29   0.36 
1.0  1.0  500.0  36.0 135.0 1 1 0 0 0.23  225.0 1368.0 0.30   0.96 
1.0  1.0  500.0  72.0   0.0 1 1 0 0 0.20  219.7 1396.9 0.37   1.25 
1.0  1.0  500.0  72.0  45.0 1 1 0 0 0.24  221.9 1363.4 0.30   1.28 
1.0  1.0  500.0  72.0  90.0 1 1 0 0 0.25  223.7 1368.0 0.17   0.31 
1.0  1.0  500.0  72.0 135.0 1 1 0 0 0.22  222.2 1376.3 0.18   1.57 
1.0  1.0  500.0 108.0   0.0 1 1 0 0 0.19  218.3 1368.1 0.28   1.33 
1.0  1.0  500.0 108.0  45.0 1 1 0 0 0.22  225.7 1367.7 0.17   0.51 
1.0  1.0  500.0 108.0  90.0 1 1 0 0 0.23  220.5 1385.2 0.13   0.78 
1.0  1.0  500.0 108.0 135.0 1 1 0 0 0.20  220.2 1379.8 0.21   1.61 
1.0  1.0  500.0 144.0   0.0 1 1 0 0 0.19  224.1 1385.4 0.08   1.92 
1.0  1.0  500.0 144.0  45.0 1 1 0 0 0.20  226.2 1386.0 0.06   1.32 
1.0  1.0  500.0 144.0  90.0 1 1 0 0 0.20  219.5 1357.1 0.08   0.82 
1.0  1.0  500.0 144.0 135.0 1 1 0 0 0.19  224.4 1375.0 0.09   0.67 
1.0  1.0  500.0 180.0   0.0 1 1 0 0 0.14  227.5 1389.3 0.11   2.37 
1.0  1.0  500.0 180.0  45.0 1 1 0 1 0.14  227.2 1401.0 0.11   2.66 
1.0  1.0  500.0 180.0  90.0 1 1 0 0 0.14  226.9 1414.1 0.10   2.37 
1.0  1.0  500.0 180.0 135.0 1 1 0 0 0.14  227.3 1369.8 0.11   1.97 
1.0  1.0  700.0   0.0   0.0 1 1 1 0 0.18  249.2 1394.2 0.64   0.84 
1.0  1.0  700.0   0.0  45.0 1 1 1 0 0.18  254.8 1391.7 0.65   0.98 
1.0  1.0  700.0   0.0  90.0 1 1 1 0 0.18  255.4 1420.9 0.65   0.98 
1.0  1.0  700.0   0.0 135.0 1 1 1 0 0.18  243.1 1412.7 0.64   0.95 
1.0  1.0  700.0  36.0   0.0 1 1 0 0 0.20  247.9 1402.8 0.38   1.36 
1.0  1.0  700.0  36.0  45.0 1 1 0 0 0.21  246.4 1431.5 0.39   1.10 
1.0  1.0  700.0  36.0  90.0 1 1 0 0 0.22  249.6 1384.3 0.29   0.41 
1.0  1.0  700.0  36.0 135.0 1 1 0 0 0.21  245.7 1393.9 0.27   0.74 
1.0  1.0  700.0  72.0   0.0 1 1 0 0 0.18  235.0 1406.5 0.37   1.18 
1.0  1.0  700.0  72.0  45.0 1 1 0 0 0.21  248.6 1390.5 0.31   1.21 
1.0  1.0  700.0  72.0  90.0 1 1 0 0 0.22  256.5 1385.3 0.20   0.43 
1.0  1.0  700.0  72.0 135.0 1 1 0 0 0.20  253.0 1415.3 0.19   0.81 
1.0  1.0  700.0 108.0   0.0 1 1 0 0 0.17  242.8 1408.3 0.32   1.43 
1.0  1.0  700.0 108.0  45.0 1 1 0 0 0.20  253.1 1416.7 0.18   0.32 
1.0  1.0  700.0 108.0  90.0 1 1 0 0 0.21  259.8 1372.9 0.16   1.33 
1.0  1.0  700.0 108.0 135.0 1 1 0 0 0.18  258.3 1416.1 0.26   1.54 
1.0  1.0  700.0 144.0   0.0 1 1 0 0 0.17  257.3 1402.9 0.09   1.28 
1.0  1.0  700.0 144.0  45.0 1 1 0 0 0.18  258.0 1381.6 0.05   0.67 
1.0  1.0  700.0 144.0  90.0 1 0 0 0 0.18  265.2 1415.2 0.08   1.03 
1.0  1.0  700.0 144.0 135.0 1 0 0 0 0.17  269.6 1413.4 0.11   0.92 
1.0  1.0  700.0 180.0   0.0 1 0 0 0 0.13  265.4 1424.9 0.11   1.35 
1.0  1.0  700.0 180.0  45.0 1 0 0 0 0.13  268.0 1443.5 0.10   1.30 
1.0  1.0  700.0 180.0  90.0 1 0 0 0 0.12  273.3 1383.7 0.11   1.21 
1.0  1.0  700.0 180.0 135.0 1 0 0 0 0.12  270.3 1418.1 0.13   0.91 
1.0  1.0 1000.0   0.0   0.0 1 0 1 0 0.14  309.1 1421.4 0.64   0.78 
1.0  1.0 1000.0   0.0  45.0 1 0 1 0 0.14  320.7 1428.2 0.62   0.77 
1.0  1.0 1000.0   0.0  90.0 1 0 1 0 0.14  313.7 1429.3 0.63   0.73 
1.0  1.0 1000.0   0.0 135.0 1 0 1 0 0.14  306.7 1413.3 0.62   0.69 
1.0  1.0 1000.0  36.0   0.0 1 0 0 0 0.16  304.7 1426.0 0.36   1.07 
1.0  1.0 1000.0  36.0  45.0 1 0 0 0 0.16  313.2 1401.4 0.36   1.01 
1.0  1.0 1000.0  36.0  90.0 1 0 0 0 0.17  315.6 1418.8 0.27   0.52 
1.0  1.0 1000.0  36.0 135.0 1 0 0 0 0.17  312.1 1426.5 0.25   0.84 
1.0  1.0 1000.0  72.0   0.0 1 0 0 0 0.15  288.0 1432.2 0.38   1.07 
1.0  1.0 1000.0  72.0  45.0 1 0 0 0 0.16  324.5 1433.2 0.32   1.16 
1.0  1.0 1000.0  72.0  90.0 1 0 0 0 0.18  329.2 1419.9 0.24   0.44 
1.0  1.0 1000.0  72.0 135.0 1 0 0 0 0.16  313.1 1436.8 0.24   0.30 
1.0  1.0 1000.0 108.0   0.0 1 0 0 0 0.14  293.4 1448.3 0.35   1.27 
1.0  1.0 1000.0 108.0  45.0 1 0 0 0 0.16  322.4 1427.6 0.20   0.15 
1.0  1.0 1000.0 108.0  90.0 1 0 0 0 0.17  344.7 1438.5 0.18   1.07 
1.0  1.0 1000.0 108.0 135.0 1 0 0 0 0.15  331.8 1392.3 0.29   1.51 
1.0  1.0 1000.0 144.0   0.0 1 0 0 0 0.15  331.5 1411.1 0.10   1.38 
1.0  1.0 1000.0 144.0  45.0 1 0 0 0 0.14  321.6 1432.9 0.06   0.76 
1.0  1.0 1000.0 144.0  90.0 1 0 0 0 0.15  331.7 1424.1 0.08   0.57 
1.0  1.0 1000.0 144.0 135.0 1 0 0 0 0.15  341.2 1409.4 0.13   1.05 
1.0  1.0 1000.0 180.0   0.0 1 0 0 0 0.10  335.7 1447.7 0.14   0.40 
1.0  1.0 1000.0 180.0  45.0 1 0 0 0 0.10  344.8 1446.8 0.14   0.54 
1.0  1.0 1000.0 180.0  90.0 1 0 0 0 0.10  336.7 1449.6 0.13   0.62 
1.0  1.0 1000.0 180.0 135.0 1 0 0 0 0.10  340.8 1441.8 0.15   0.58 
1.0  3.0  300.0   0.0   0.0 1 1 1 0 0.19  212.9 1382.0 0.63   1.53 
1.0  3.0  300.0   0.0  45.0 1 1 1 0 0.20  210.2 1354.6 0.66   1.63 
1.0  3.0  300.0   0.0  90.0 1 1 1 0 0.20  211.9 1369.5 0.66   1.46 
1.0  3.0  300.0   0.0 135.0 1 1 1 0 0.21  211.0 1374.7 0.64   1.44 
1.0  3.0  300.0  36.0   0.0 1 1 1 0 0.21  209.5 1360.7 0.52   1.57 
1.0  3.0  300.0  36.0  45.0 1 1 0 0 0.24  214.0 1355.9 0.45   1.21 
1.0  3.0  300.0  36.0  90.0 1 1 0 0 0.25  214.1 1361.7 0.27   0.75 
1.0  3.0  300.0  36.0 135.0 1 1 0 0 0.23  212.9 1318.1 0.31   1.86 
1.0  3.0  300.0  72.0   0.0 1 1 0 0 0.18  211.0 1352.6 0.50   1.14 
1.0  3.0  300.0  72.0  45.0 1 1 0 0 0.23  214.5 1345.8 0.30   1.16 
1.0  3.0  300.0  72.0  90.0 1 1 0 0 0.25  217.1 1354.9 0.14   0.29 
1.0  3.0  300.0  72.0 135.0 1 1 0 0 0.20  211.3 1366.6 0.18   2.05 
1.0  3.0  300.0 108.0   0.0 1 1 0 0 0.17  214.7 1365.9 0.41   1.01 
1.0  3.0  300.0 108.0  45.0 1 1 0 0 0.20  215.9 1370.0 0.10   0.68 
1.0  3.0  300.0 108.0  90.0 1 1 0 0 0.22  220.5 1392.4 0.10   1.16 
1.0  3.0  300.0 108.0 135.0 1 1 0 0 0.18  214.9 1322.5 0.26   1.66 
1.0  3.0  300.0 144.0   0.0 1 1 0 0 0.16  210.3 1345.0 0.20   1.92 
1.0  3.0  300.0 144.0  45.0 1 1 0 0 0.17  216.5 1393.4 0.04   1.92 
1.0  3.0  300.0 144.0  90.0 1 1 0 0 0.17  215.2 1391.8 0.08   0.72 
1.0  3.0  300.0 144.0 135.0 1 1 0 0 0.16  211.3 1413.8 0.21   1.40 
1.0  3.0  300.0 180.0   0.0 1 1 0 0 0.11  218.1 1361.2 0.14   1.79 
1.0  3.0  300.0 180.0  45.0 1 1 0 0 0.12  217.4 1401.9 0.15   1.98 
1.0  3.0  300.0 180.0  90.0 1 1 0 0 0.12  220.0 1404.7 0.16   1.75 
1.0  3.0  300.0 180.0 135.0 1 1 0 0 0.12  219.3 1380.8 0.15   1.74 
1.0  3.0  500.0   0.0   0.0 1 1 1 0 0.19  227.8 1413.6 0.64   1.10 
1.0  3.0  500.0   0.0  45.0 1 1 1 0 0.19  223.9 1399.0 0.66   1.05 
1.0  3.0  500.0   0.0  90.0 1 1 1 0 0.19  227.3 1414.5 0.67   1.09 
1.0  3.0  500.0   0.0 135.0 1 1 1 0 0.18  226.9 1389.3 0.65   1.15 
1.0  3.0  500.0  36.0   0.0 1 1 1 0 0.20  232.8 1415.7 0.51   1.45 
1.0  3.0  500.0  36.0  45.0 1 1 0 0 0.22  228.9 1396.2 0.45   1.02 
1.0  3.0  500.0  36.0  90.0 1 1 0 0 0.23  230.3 1365.4 0.27   0.64 
1.0  3.0  500.0  36.0 135.0 1 1 0 0 0.20  227.3 1380.6 0.30   1.18 
1.0  3.0  500.0  72.0   0.0 1 1 1 0 0.17  230.9 1409.2 0.52   1.39 
1.0  3.0  500.0  72.0  45.0 1 1 0 0 0.21  244.8 1379.6 0.34   1.01 
1.0  3.0  500.0  72.0  90.0 1 0 0 0 0.21  274.9 1391.7 0.17   0.39 
1.0  3.0  500.0  72.0 135.0 1 1 0 0 0.18  240.6 1395.8 0.20   0.70 
1.0  3.0  500.0 108.0   0.0 1 1 0 0 0.16  241.3 1403.6 0.46   1.43 
1.0  3.0  500.0 108.0  45.0 1 1 0 0 0.17  246.1 1392.2 0.15   0.47 
1.0  3.0  500.0 108.0  90.0 1 0 0 0 0.18  282.4 1431.1 0.15   1.34 
1.0  3.0  500.0 108.0 135.0 1 1 0 0 0.17  248.0 1421.0 0.32   1.41 
1.0  3.0  500.0 144.0   0.0 1 1 0 1 0.14  241.8 1407.0 0.24   2.49 
1.0  3.0  500.0 144.0  45.0 1 1 0 0 0.14  231.4 1419.0 0.06   1.40 
1.0  3.0  500.0 144.0  90.0 1 1 0 0 0.15  252.5 1411.5 0.10   1.08 
1.0  3.0  500.0 144.0 135.0 1 1 0 0 0.15  247.8 1433.3 0.27   1.50 
1.0  3.0  500.0 180.0   0.0 1 1 0 0 0.10  242.1 1450.7 0.19   1.84 
1.0  3.0  500.0 180.0  45.0 1 1 0 0 0.11  227.9 1414.1 0.21   1.33 
1.0  3.0  500.0 180.0  90.0 1 1 0 0 0.11  238.6 1406.2 0.19   1.38 
1.0  3.0  500.0 180.0 135.0 1 1 0 0 0.10  243.8 1401.8 0.23   1.33 
1.0  3.0  700.0   0.0   0.0 1 1 1 0 0.15  257.1 1408.2 0.62   0.69 
1.0  3.0  700.0   0.0  45.0 1 1 1 0 0.15  255.7 1407.3 0.63   0.71 
1.0  3.0  700.0   0.0  90.0 1 1 1 0 0.15  244.8 1443.4 0.64   0.89 
1.0  3.0  700.0   0.0 135.0 1 1 1 0 0.15  260.8 1426.9 0.62   0.83 
1.0  3.0  700.0  36.0   0.0 1 1 1 0 0.16  256.3 1424.1 0.50   1.30 
1.0  3.0  700.0  36.0  45.0 1 0 0 0 0.18  272.3 1432.4 0.44   0.89 
1.0  3.0  700.0  36.0  90.0 1 0 0 0 0.18  273.6 1443.4 0.25   0.83 
1.0  3.0  700.0  36.0 135.0 1 0 0 0 0.16  268.6 1417.8 0.28   1.10 
1.0  3.0  700.0  72.0   0.0 1 1 1 0 0.14  261.9 1430.7 0.56   1.39 
1.0  3.0  700.0  72.0  45.0 1 0 0 0 0.17  291.6 1428.0 0.35   1.10 
1.0  3.0  700.0  72.0  90.0 1 0 0 0 0.16  361.1 1424.9 0.18   1.04 
1.0  3.0  700.0  72.0 135.0 1 0 0 0 0.15  282.0 1425.3 0.23   0.21 
1.0  3.0  700.0 108.0   0.0 1 1 0 0 0.13  260.5 1445.8 0.49   1.52 
1.0  3.0  700.0 108.0  45.0 1 0 0 0 0.14  293.5 1422.3 0.16   0.74 
1.0  3.0  700.0 108.0  90.0 1 0 0 0 0.15  371.2 1437.9 0.17   1.53 
1.0  3.0  700.0 108.0 135.0 1 0 0 0 0.14  313.6 1416.7 0.34   1.67 
1.0  3.0  700.0 144.0   0.0 1 0 0 1 0.12  284.8 1437.5 0.23   2.67 
1.0  3.0  700.0 144.0  45.0 1 0 0 0 0.12  290.5 1436.2 0.07   1.26 
1.0  3.0  700.0 144.0  90.0 1 0 0 0 0.12  317.7 1445.6 0.11   1.28 
1.0  3.0  700.0 144.0 135.0 1 0 0 0 0.13  312.4 1435.2 0.27   1.60 
1.0  3.0  700.0 180.0   0.0 1 0 0 0 0.09  302.1 1415.8 0.22   1.44 
1.0  3.0  700.0 180.0  45.0 1 0 0 0 0.09  302.2 1428.8 0.24   1.24 
1.0  3.0  700.0 180.0  90.0 1 0 0 0 0.09  290.1 1437.1 0.24   0.92 
1.0  3.0  700.0 180.0 135.0 1 0 0 0 0.09  294.7 1437.8 0.24   1.54 
1.0  3.0 1000.0   0.0   0.0 1 0 1 0 0.11  326.0 1444.1 0.59   0.60 
1.0  3.0 1000.0   0.0  45.0 1 0 1 0 0.11  349.2 1461.7 0.57   0.50 
1.0  3.0 1000.0   0.0  90.0 1 0 1 0 0.11  329.7 1439.6 0.61   0.60 
1.0  3.0 1000.0   0.0 135.0 1 0 1 0 0.11  325.5 1450.8 0.59   0.60 
1.0  3.0 1000.0  36.0   0.0 1 0 0 0 0.12  333.9 1441.7 0.48   1.18 
1.0  3.0 1000.0  36.0  45.0 1 0 0 0 0.13  360.7 1445.1 0.43   0.82 
1.0  3.0 1000.0  36.0  90.0 1 0 0 0 0.12  385.4 1447.4 0.23   0.85 
1.0  3.0 1000.0  36.0 135.0 1 0 0 0 0.11  338.0 1450.7 0.26   1.19 
1.0  3.0 1000.0  72.0   0.0 1 0 1 0 0.11  322.8 1450.3 0.61   1.19 
1.0  3.0 1000.0  72.0  45.0 1 0 0 0 0.12  393.4 1449.4 0.38   1.01 
1.0  3.0 1000.0  72.0  90.0 1 0 0 0 0.11  487.4 1452.5 0.19   1.01 
1.0  3.0 1000.0  72.0 135.0 1 0 0 0 0.10  371.9 1440.9 0.27   0.45 
1.0  3.0 1000.0 108.0   0.0 1 0 1 0 0.10  345.9 1453.0 0.54   1.52 
1.0  3.0 1000.0 108.0  45.0 1 0 0 0 0.10  415.3 1455.9 0.17   0.99 
1.0  3.0 1000.0 108.0  90.0 1 0 0 0 0.10  500.9 1460.4 0.19   2.14 
1.0  3.0 1000.0 108.0 135.0 1 0 0 0 0.10  398.7 1453.0 0.40   1.53 
1.0  3.0 1000.0 144.0   0.0 1 0 0 0 0.09  373.7 1434.9 0.27   2.27 
1.0  3.0 1000.0 144.0  45.0 1 0 0 0 0.09  387.6 1457.3 0.07   1.65 
1.0  3.0 1000.0 144.0  90.0 1 0 0 0 0.09  421.9 1457.2 0.11   1.46 
1.0  3.0 1000.0 144.0 135.0 1 0 0 0 0.10  380.5 1437.4 0.31   1.52 
1.0  3.0 1000.0 180.0   0.0 1 0 0 0 0.07  364.6 1460.9 0.24   0.90 
1.0  3.0 1000.0 180.0  45.0 1 0 0 0 0.06  383.0 1454.2 0.30   1.06 
1.0  3.0 1000.0 180.0  90.0 1 0 0 0 0.06  377.7 1439.7 0.28   0.81 
1.0  3.0 1000.0 180.0 135.0 1 0 0 0 0.06  372.2 1448.6 0.28   0.77 
1.0 10.0  300.0   0.0   0.0 1 1 0 0 0.15  232.5 1433.2 0.42   1.11 
1.0 10.0  300.0   0.0  45.0 1 1 0 0 0.16  232.8 1427.7 0.42   1.15 
1.0 10.0  300.0   0.0  90.0 1 1 0 0 0.15  226.2 1445.9 0.42   1.23 
1.0 10.0  300.0   0.0 135.0 1 1 0 0 0.16  236.6 1435.8 0.41   1.25 
1.0 10.0  300.0  36.0   0.0 1 1 0 0 0.17  231.7 1429.2 0.50   2.21 
1.0 10.0  300.0  36.0  45.0 1 1 0 0 0.19  241.3 1428.3 0.44   2.04 
1.0 10.0  300.0  36.0  90.0 1 1 0 0 0.17  240.2 1438.0 0.21   1.99 
1.0 10.0  300.0  36.0 135.0 1 1 0 0 0.17  229.5 1436.2 0.20   1.26 
1.0 10.0  300.0  72.0   0.0 1 1 1 0 0.17  229.3 1422.3 0.63   2.13 
1.0 10.0  300.0  72.0  45.0 1 1 0 0 0.21  259.5 1431.9 0.28   1.96 
1.0 10.0  300.0  72.0  90.0 1 0 0 0 0.20  299.7 1438.4 0.11   2.14 
1.0 10.0  300.0  72.0 135.0 1 1 0 0 0.19  249.3 1424.5 0.12   0.67 
1.0 10.0  300.0 108.0   0.0 1 1 1 0 0.16  232.6 1426.4 0.62   2.22 
1.0 10.0  300.0 108.0  45.0 1 1 0 0 0.20  253.7 1432.3 0.13   0.89 
1.0 10.0  300.0 108.0  90.0 1 0 0 0 0.20  291.7 1435.6 0.12   2.40 
1.0 10.0  300.0 108.0 135.0 1 1 0 1 0.20  252.1 1427.8 0.26   2.40 
1.0 10.0  300.0 144.0   0.0 1 1 0 0 0.17  236.6 1425.2 0.44   2.34 
1.0 10.0  300.0 144.0  45.0 1 1 0 0 0.17  241.9 1433.4 0.19   1.03 
1.0 10.0  300.0 144.0  90.0 1 1 0 1 0.16  247.2 1433.0 0.21   2.50 
1.0 10.0  300.0 144.0 135.0 1 1 0 1 0.17  238.0 1428.0 0.42   2.43 
1.0 10.0  300.0 180.0   0.0 1 1 0 0 0.14  233.9 1437.8 0.37   1.12 
1.0 10.0  300.0 180.0  45.0 1 1 0 0 0.15  236.4 1429.4 0.38   1.10 
1.0 10.0  300.0 180.0  90.0 1 1 0 0 0.15  236.2 1441.7 0.35   1.19 
1.0 10.0  300.0 180.0 135.0 1 1 0 0 0.14  237.5 1442.5 0.37   1.22 
1.0 10.0  500.0   0.0   0.0 1 1 0 0 0.10  262.2 1438.3 0.38   1.05 
1.0 10.0  500.0   0.0  45.0 1 0 0 0 0.11  280.1 1448.6 0.41   1.16 
1.0 10.0  500.0   0.0  90.0 1 0 0 0 0.10  267.6 1448.5 0.41   0.92 
1.0 10.0  500.0   0.0 135.0 1 1 0 0 0.10  258.5 1448.7 0.39   0.97 
1.0 10.0  500.0  36.0   0.0 1 0 0 0 0.11  264.2 1456.1 0.47   2.22 
1.0 10.0  500.0  36.0  45.0 1 0 0 0 0.12  292.8 1456.1 0.45   1.98 
1.0 10.0  500.0  36.0  90.0 1 0 0 1 0.10  315.5 1462.4 0.24   2.98 
1.0 10.0  500.0  36.0 135.0 1 0 0 0 0.11  263.6 1444.1 0.22   1.38 
1.0 10.0  500.0  72.0   0.0 1 1 1 0 0.11  255.5 1451.2 0.68   1.93 
1.0 10.0  500.0  72.0  45.0 1 0 0 0 0.13  324.3 1452.3 0.32   1.90 
1.0 10.0  500.0  72.0  90.0 1 0 0 0 0.12  445.5 1466.2 0.12   2.24 
1.0 10.0  500.0  72.0 135.0 1 0 0 0 0.12  304.6 1451.4 0.16   1.10 
1.0 10.0  500.0 108.0   0.0 1 1 1 0 0.10  256.7 1446.5 0.67   2.13 
1.0 10.0  500.0 108.0  45.0 1 0 0 0 0.12  320.6 1451.6 0.16   1.16 
1.0 10.0  500.0 108.0  90.0 1 0 0 1 0.12  441.4 1454.3 0.12   3.00 
1.0 10.0  500.0 108.0 135.0 1 0 0 0 0.12  341.7 1460.2 0.32   1.92 
1.0 10.0  500.0 144.0   0.0 1 0 0 1 0.11  271.0 1453.3 0.43   2.85 
1.0 10.0  500.0 144.0  45.0 1 0 0 0 0.10  278.0 1448.5 0.21   1.45 
1.0 10.0  500.0 144.0  90.0 1 0 0 1 0.10  316.7 1457.9 0.26   3.44 
1.0 10.0  500.0 144.0 135.0 1 0 0 1 0.11  316.5 1459.1 0.43   2.52 
1.0 10.0  500.0 180.0   0.0 1 0 0 0 0.09  270.9 1458.4 0.33   1.36 
1.0 10.0  500.0 180.0  45.0 1 0 0 0 0.10  281.6 1425.2 0.37   1.26 
1.0 10.0  500.0 180.0  90.0 1 0 0 0 0.10  274.4 1460.3 0.37   1.32 
1.0 10.0  500.0 180.0 135.0 1 0 0 0 0.10  287.2 1457.6 0.35   1.16 
1.0 10.0  700.0   0.0   0.0 1 0 0 0 0.07  361.6 1477.2 0.34   1.07 
1.0 10.0  700.0   0.0  45.0 1 0 0 0 0.07  358.4 1470.5 0.38   0.99 
1.0 10.0  700.0   0.0  90.0 1 0 0 0 0.07  340.3 1457.6 0.37   1.10 
1.0 10.0  700.0   0.0 135.0 1 0 0 0 0.07  332.7 1445.2 0.35   0.79 
1.0 10.0  700.0  36.0   0.0 1 0 0 0 0.07  331.8 1461.6 0.45   2.25 
1.0 10.0  700.0  36.0  45.0 1 0 0 0 0.08  359.1 1460.7 0.49   1.94 
1.0 10.0  700.0  36.0  90.0 1 0 0 1 0.06  409.8 1467.7 0.29   2.71 
1.0 10.0  700.0  36.0 135.0 1 0 0 0 0.07  339.4 1469.9 0.21   1.61 
1.0 10.0  700.0  72.0   0.0 1 0 1 0 0.07  318.2 1452.2 0.75   1.75 
1.0 10.0  700.0  72.0  45.0 1 0 0 0 0.08  384.9 1459.6 0.42   1.42 
1.0 10.0  700.0  72.0  90.0 1 0 0 1 0.07  577.6 1469.5 0.14   3.43 
1.0 10.0  700.0  72.0 135.0 1 0 0 0 0.07  390.3 1463.5 0.20   1.42 
1.0 10.0  700.0 108.0   0.0 1 0 1 0 0.06  320.1 1463.4 0.75   1.88 
1.0 10.0  700.0 108.0  45.0 1 0 0 0 0.07  402.7 1461.8 0.22   1.62 
1.0 10.0  700.0 108.0  90.0 1 0 0 1 0.07  585.2 1480.6 0.17   3.00 
1.0 10.0  700.0 108.0 135.0 1 0 0 0 0.08  409.7 1458.3 0.41   1.54 
1.0 10.0  700.0 144.0   0.0 1 0 0 1 0.07  357.4 1454.1 0.42   2.67 
1.0 10.0  700.0 144.0  45.0 1 0 0 0 0.06  357.7 1469.1 0.23   1.69 
1.0 10.0  700.0 144.0  90.0 1 0 0 1 0.07  427.4 1472.3 0.30   4.13 
1.0 10.0  700.0 144.0 135.0 1 0 0 0 0.07  370.2 1469.2 0.46   2.08 
1.0 10.0  700.0 180.0   0.0 1 0 0 0 0.06  362.1 1443.0 0.32   1.29 
1.0 10.0  700.0 180.0  45.0 1 0 0 0 0.06  378.0 1458.8 0.33   1.03 
1.0 10.0  700.0 180.0  90.0 1 0 0 0 0.07  348.8 1463.5 0.35   1.36 
1.0 10.0  700.0 180.0 135.0 1 0 0 0 0.07  360.4 1432.4 0.33   1.23 
1.0 10.0 1000.0   0.0   0.0 0 0 0 0 0.04  457.5 1462.3 0.28   1.18 
1.0 10.0 1000.0   0.0  45.0 0 0 0 0 0.04  483.0 1475.1 0.31   1.07 
1.0 10.0 1000.0   0.0  90.0 0 0 0 0 0.04  462.2 1465.2 0.31   1.06 
1.0 10.0 1000.0   0.0 135.0 0 0 0 0 0.04  490.7 1454.4 0.28   1.34 
1.0 10.0 1000.0  36.0   0.0 0 0 0 0 0.04  432.0 1465.3 0.39   1.63 
1.0 10.0 1000.0  36.0  45.0 0 0 0 0 0.04  515.7 1470.8 0.49   1.51 
1.0 10.0 1000.0  36.0  90.0 0 0 0 1 0.03  504.1 1466.3 0.34   3.27 
1.0 10.0 1000.0  36.0 135.0 0 0 0 0 0.04  444.7 1472.6 0.22   1.89 
1.0 10.0 1000.0  72.0   0.0 0 0 1 0 0.04  397.4 1469.9 0.82   1.32 
1.0 10.0 1000.0  72.0  45.0 0 0 1 0 0.04  479.5 1471.0 0.54   1.34 
1.0 10.0 1000.0  72.0  90.0 0 0 0 1 0.03  673.3 1475.0 0.29   4.44 
1.0 10.0 1000.0  72.0 135.0 0 0 0 0 0.04  456.3 1471.7 0.36   1.62 
1.0 10.0 1000.0 108.0   0.0 0 0 1 0 0.04  392.9 1470.0 0.81   1.43 
1.0 10.0 1000.0 108.0  45.0 0 0 0 0 0.04  497.9 1474.5 0.33   2.08 
1.0 10.0 1000.0 108.0  90.0 0 0 0 1 0.03  724.4 1488.8 0.24   2.77 
1.0 10.0 1000.0 108.0 135.0 0 0 1 0 0.04  509.9 1481.7 0.50   1.54 
1.0 10.0 1000.0 144.0   0.0 0 0 0 0 0.04  479.1 1461.2 0.34   2.19 
1.0 10.0 1000.0 144.0  45.0 0 0 0 0 0.03  503.7 1448.2 0.23   2.16 
1.0 10.0 1000.0 144.0  90.0 0 0 0 1 0.03  538.2 1451.0 0.37   4.81 
1.0 10.0 1000.0 144.0 135.0 0 0 0 0 0.04  515.3 1474.3 0.45   2.15 
1.0 10.0 1000.0 180.0   0.0 0 0 0 0 0.04  495.1 1470.4 0.25   1.37 
1.0 10.0 1000.0 180.0  45.0 0 0 0 0 0.04  486.5 1460.3 0.26   1.23 
1.0 10.0 1000.0 180.0  90.0 0 0 0 0 0.04  483.9 1461.4 0.26   2.11 
1.0 10.0 1000.0 180.0 135.0 0 0 0 0 0.04  479.0 1474.1 0.25   1.17 
1.0 30.0  300.0   0.0   0.0 1 1 1 1 0.08  223.7 1454.1 0.60   3.21 
1.0 30.0  300.0   0.0  45.0 1 1 1 1 0.08  234.7 1442.7 0.59   3.00 
1.0 30.0  300.0   0.0  90.0 1 1 1 1 0.07  234.8 1464.3 0.59   2.63 
1.0 30.0  300.0   0.0 135.0 1 1 1 1 0.08  240.3 1444.4 0.57   3.39 
1.0 30.0  300.0  36.0   0.0 1 1 1 1 0.06  225.7 1456.2 0.75   3.98 
1.0 30.0  300.0  36.0  45.0 1 1 1 1 0.07  246.3 1445.7 0.63   3.27 
1.0 30.0  300.0  36.0  90.0 1 0 0 1 0.06  297.4 1466.2 0.43   4.07 
1.0 30.0  300.0  36.0 135.0 1 0 0 1 0.07  263.7 1454.2 0.48   3.21 
1.0 30.0  300.0  72.0   0.0 1 1 1 1 0.06  246.5 1447.7 0.89   3.67 
1.0 30.0  300.0  72.0  45.0 1 0 0 1 0.07  269.3 1464.9 0.39   2.43 
1.0 30.0  300.0  72.0  90.0 1 0 0 0 0.07  481.7 1472.9 0.09   2.32 
1.0 30.0  300.0  72.0 135.0 1 0 0 0 0.07  289.5 1468.6 0.18   1.78 
1.0 30.0  300.0 108.0   0.0 1 1 1 1 0.06  228.4 1453.8 0.89   3.57 
1.0 30.0  300.0 108.0  45.0 1 0 0 0 0.08  270.2 1465.4 0.22   1.71 
1.0 30.0  300.0 108.0  90.0 1 0 0 1 0.07  449.3 1474.7 0.10   2.54 
1.0 30.0  300.0 108.0 135.0 1 0 0 1 0.07  287.1 1457.7 0.38   3.22 
1.0 30.0  300.0 144.0   0.0 1 1 1 1 0.06  235.7 1458.9 0.75   4.61 
1.0 30.0  300.0 144.0  45.0 1 1 1 1 0.07  248.6 1455.4 0.51   3.16 
1.0 30.0  300.0 144.0  90.0 1 0 0 1 0.06  295.7 1468.3 0.45   4.82 
1.0 30.0  300.0 144.0 135.0 1 1 1 1 0.06  253.3 1449.2 0.63   3.71 
1.0 30.0  300.0 180.0   0.0 1 1 1 1 0.07  231.3 1460.4 0.59   3.40 
1.0 30.0  300.0 180.0  45.0 1 1 1 1 0.07  232.6 1453.4 0.61   3.05 
1.0 30.0  300.0 180.0  90.0 1 1 1 1 0.07  245.9 1452.3 0.58   3.05 
1.0 30.0  300.0 180.0 135.0 1 1 1 1 0.07  245.3 1455.5 0.62   3.31 
1.0 30.0  500.0   0.0   0.0 0 0 1 1 0.04  330.3 1453.5 0.51   4.29 
1.0 30.0  500.0   0.0  45.0 0 0 1 1 0.04  319.4 1468.6 0.52   3.52 
1.0 30.0  500.0   0.0  90.0 0 0 1 1 0.04  306.2 1458.1 0.51   3.08 
1.0 30.0  500.0   0.0 135.0 0 0 0 1 0.04  306.1 1466.5 0.49   3.00 
1.0 30.0  500.0  36.0   0.0 0 0 1 1 0.03  301.7 1459.8 0.62   3.94 
1.0 30.0  500.0  36.0  45.0 0 0 1 1 0.02  343.5 1457.9 0.63   2.75 
1.0 30.0  500.0  36.0  90.0 0 0 1 1 0.02  355.1 1482.0 0.54   4.02 
1.0 30.0  500.0  36.0 135.0 0 0 0 1 0.03  305.6 1469.0 0.48   4.43 
1.0 30.0  500.0  72.0   0.0 0 0 1 1 0.02  285.6 1470.4 0.89   2.58 
1.0 30.0  500.0  72.0  45.0 0 0 0 0 0.02  359.3 1481.7 0.50   1.97 
1.0 30.0  500.0  72.0  90.0 0 0 0 1 0.01  590.4 1472.8 0.23   3.75 
1.0 30.0  500.0  72.0 135.0 0 0 0 0 0.03  358.9 1476.8 0.28   2.17 
1.0 30.0  500.0 108.0   0.0 0 0 1 1 0.02  293.5 1456.2 0.88   2.79 
1.0 30.0  500.0 108.0  45.0 0 0 0 0 0.02  367.7 1467.4 0.28   1.94 
1.0 30.0  500.0 108.0  90.0 0 0 0 1 0.01  573.2 1484.3 0.25   3.50 
1.0 30.0  500.0 108.0 135.0 0 0 1 0 0.02  336.9 1472.9 0.52   2.10 
1.0 30.0  500.0 144.0   0.0 0 0 1 1 0.02  300.8 1449.6 0.60   4.59 
1.0 30.0  500.0 144.0  45.0 0 0 0 1 0.03  354.5 1462.1 0.49   4.90 
1.0 30.0  500.0 144.0  90.0 0 0 1 1 0.02  414.2 1453.6 0.53   7.55 
1.0 30.0  500.0 144.0 135.0 0 0 1 1 0.02  346.9 1482.9 0.61   3.41 
1.0 30.0  500.0 180.0   0.0 0 0 1 1 0.04  332.9 1452.1 0.51   4.72 
1.0 30.0  500.0 180.0  45.0 0 0 0 1 0.04  318.2 1462.4 0.49   3.06 
1.0 30.0  500.0 180.0  90.0 0 0 1 1 0.04  316.9 1448.9 0.50   3.59 
1.0 30.0  500.0 180.0 135.0 0 0 1 1 0.04  303.7 1453.4 0.53   3.86 
1.0 30.0  700.0   0.0   0.0 0 0 0 1 0.02  408.0 1421.8 0.44   7.17 
1.0 30.0  700.0   0.0  45.0 0 0 0 1 0.02  424.2 1451.8 0.40   3.84 
1.0 30.0  700.0   0.0  90.0 0 0 0 1 0.02  394.0 1469.5 0.37   3.75 
1.0 30.0  700.0   0.0 135.0 0 0 0 1 0.02  397.2 1465.4 0.38   4.25 
1.0 30.0  700.0  36.0   0.0 0 0 0 1 0.01  382.6 1434.7 0.49   3.85 
1.0 30.0  700.0  36.0  45.0 0 0 1 0 0.01  422.9 1460.4 0.56   2.10 
1.0 30.0  700.0  36.0  90.0 0 0 1 1 0.01  533.9 1477.4 0.54   8.68 
1.0 30.0  700.0  36.0 135.0 0 0 0 1 0.01  428.2 1457.6 0.46  10.76 
1.0 30.0  700.0  72.0   0.0 0 0 1 0 0.01  351.5 1468.7 0.81   1.96 
1.0 30.0  700.0  72.0  45.0 0 0 0 0 0.01  459.0 1472.8 0.48   1.50 
1.0 30.0  700.0  72.0  90.0 0 0 0 1 0.00  645.1 1475.9 0.43   5.26 
1.0 30.0  700.0  72.0 135.0 0 0 0 1 0.01  458.0 1454.5 0.42   4.94 
1.0 30.0  700.0 108.0   0.0 0 0 1 0 0.01  366.3 1468.9 0.90   1.80 
1.0 30.0  700.0 108.0  45.0 0 0 0 1 0.01  421.6 1450.1 0.44   4.80 
1.0 30.0  700.0 108.0  90.0 0 0 0 1 0.00  722.2 1495.9 0.40   2.75 
1.0 30.0  700.0 108.0 135.0 0 0 0 0 0.01  414.5 1480.6 0.47   1.88 
1.0 30.0  700.0 144.0   0.0 0 0 0 1 0.01  366.4 1458.7 0.47   3.18 
1.0 30.0  700.0 144.0  45.0 0 0 0 1 0.02  408.0 1447.5 0.44  15.36 
1.0 30.0  700.0 144.0  90.0 0 0 1 1 0.01  445.7 1477.1 0.58   4.18 
1.0 30.0  700.0 144.0 135.0 0 0 1 1 0.01  422.8 1475.1 0.51   2.43 
1.0 30.0  700.0 180.0   0.0 0 0 0 1 0.02  430.9 1447.9 0.42   7.63 
1.0 30.0  700.0 180.0  45.0 0 0 0 1 0.02  421.5 1457.8 0.45   3.96 
1.0 30.0  700.0 180.0  90.0 0 0 0 1 0.02  405.5 1453.0 0.36   3.64 
1.0 30.0  700.0 180.0 135.0 0 0 0 1 0.02  415.3 1467.4 0.39   6.56 
1.0 30.0 1000.0   0.0   0.0 0 0 0 1 0.01  569.5 1470.5 0.28   5.04 
1.0 30.0 1000.0   0.0  45.0 0 0 0 1 0.01  578.5 1494.3 0.26   3.34 
1.0 30.0 1000.0   0.0  90.0 0 0 0 1 0.01  553.5 1474.0 0.34   3.18 
1.0 30.0 1000.0   0.0 135.0 0 0 0 1 0.01  564.3 1452.2 0.29   6.31 
1.0 30.0 1000.0  36.0   0.0 0 0 0 1 0.01  528.9 1400.2 0.20   6.16 
1.0 30.0 1000.0  36.0  45.0 0 0 0 1 0.01  532.4 1487.5 0.29   2.46 
1.0 30.0 1000.0  36.0  90.0 0 0 0 0 0.00  685.8 1464.2 0.40   1.69 
1.0 30.0 1000.0  36.0 135.0 0 0 0 1 0.01  562.4 1453.9 0.37  39.71 
1.0 30.0 1000.0  72.0   0.0 0 0 1 1 0.00  528.8 1442.5 0.76   6.09 
1.0 30.0 1000.0  72.0  45.0 0 0 1 1 0.01  586.2 1456.1 0.54   8.04 
1.0 30.0 1000.0  72.0  90.0 0 0 1 1 0.00 1013.4 1474.3 0.78   3.77 
1.0 30.0 1000.0  72.0 135.0 0 0 1 1 0.01  634.6 1446.6 0.52  16.22 
1.0 30.0 1000.0 108.0   0.0 0 0 1 1 0.00  491.0 1434.2 0.76   4.16 
1.0 30.0 1000.0 108.0  45.0 0 0 1 1 0.01  570.7 1419.8 0.51  24.81 
1.0 30.0 1000.0 108.0  90.0 0 0 0 1 0.00  971.2 1489.3 0.40   3.43 
1.0 30.0 1000.0 108.0 135.0 0 0 1 1 0.00  640.9 1419.1 0.51  16.03 
1.0 30.0 1000.0 144.0   0.0 0 0 0 1 0.01  540.2 1384.1 0.15   9.76 
1.0 30.0 1000.0 144.0  45.0 0 0 0 1 0.01  602.8 1490.4 0.46  26.46 
1.0 30.0 1000.0 144.0  90.0 0 0 1 1 0.00  623.9 1486.3 0.53   3.18 
1.0 30.0 1000.0 144.0 135.0 0 0 0 1 0.01  517.0 1479.9 0.33   4.87 
1.0 30.0 1000.0 180.0   0.0 0 0 0 1 0.01  568.1 1439.1 0.32   3.80 
1.0 30.0 1000.0 180.0  45.0 0 0 0 1 0.01  577.9 1481.9 0.36   4.35 
1.0 30.0 1000.0 180.0  90.0 0 0 0 1 0.01  566.0 1484.4 0.34   3.15 
1.0 30.0 1000.0 180.0 135.0 0 0 0 1 0.01  541.1 1478.0 0.30   3.50 

